Reactive Exploration to Cope with Non-Stationarity in Lifelong Reinforcement Learning

In lifelong learning, an agent learns throughout its entire life without resets, in a constantly changing environment, as we humans do. Consequently, lifelong learning comes with a plethora of research problems such as continual domain shifts, which result in non-stationary rewards and environment dynamics. These non-stationarities are difficult to detect and cope with due to their continuous nature. Therefore, exploration strategies and learning methods are required that are capable of tracking the steady domain shifts, and adapting to them. We propose Reactive Exploration to track and react to continual domain shifts in lifelong reinforcement learning, and to update the policy correspondingly. To this end, we conduct experiments in order to investigate different exploration strategies. We empirically show that representatives of the policy-gradient family are better suited for lifelong learning, as they adapt more quickly to distribution shifts than Q-learning. Thereby, policy-gradient methods profit the most from Reactive Exploration and show good results in lifelong learning with continual domain shifts. Our code is available at: https://github.com/ml-jku/reactive-exploration.

==> status.txt <==
1. intro:
hamid and fabian
we need to discuss where is nonstationarity affecting lifelong rl? is it dynamics and rewards, is it observations, etc. this then becomes important for the section 5.2 and appx.

introduce reactive exploration

in 5.2 non-stationarity is introduced to the dynamics.
we also have to talk about POMDPs as our env is POMDP.

2. related:
marius

3. problem statement

explain non-stationarity in lifelong learning
hamid and fabian
use cartpole as toy and express the problem and non-stationarity

4. reactive exploration as a remedy against non-stationarity


5. experimental results:
5.1. env:
angela


5.2 (PPO vs DQN) vs non-stationarity
christian, needs more feedback, send paper to others for profreading

5.3. breaking PPO
christian.
feedback on figures, clarity, is it ok that we picked these experiments and others are in the appendix, 

5.4. fixing PPO
move every detail related to curiosity and exploration to section 4.

6. conclusion

appendix

